Reconciling EHT and Gas Dynamics Measurements in M87: Is the Jet Misaligned at Parsec Scales?

The Event Horizon Telescope mass estimate for M87* is consistent with the stellar dynamics mass estimate, and inconsistent with the gas dynamics mass estimates by up to $2\sigma$. We have previously explored a new gas dynamics model that incorporated sub-Keplerian gas velocities that could in principle explain the discrepancy in the stellar and gas dynamics mass estimate. In this paper, we extend this gas dynamical model to also include non-trivial disk heights, which may also resolve the mass discrepancy independent of sub-Keplerian velocity components. By combining the existing velocity measurements and the EHT mass estimate, we place constraints on the gas disk inclination and sub-Kelplerian fraction. These constraints require the parsec-scale ionized gas disk be misaligned with the milli-arcsecond radio jet by at least $11^{\circ}$, and more typically $27^{\circ}$. Modifications to the gas dynamics model either by introducing sub-Keplerian velocities or thick disks produces further misalignment with the radio jet. If the jet is produced in a Blandford-Znajek-type process, the angular momentum of the black hole is decoupled with the angular momentum of the large scale gas feeding M87*.

==> MetaData.txt <==
Title: Reconciling EHT and Gas Dynamics Measurements in M87: Is the Jet Misaligned at Parsec Scales?
Authors: Britton Jeter (1,2,3), Avery E. Broderick (1,2,3)
	((1) University of Waterloo, (2) Perimeter Institute, (3) Waterloo Centre for Astrophysics)
Comments: 6 pages, 4 figures
Category: astro-ph.GA

The Event Horizon Telescope mass estimate for M87* is consistent with the stellar dynamics mass estimate and inconsistent with the gas-dynamics mass estimates by up to $2\sigma$.  We have previously explored a new gas-dynamics model that incorporated sub-Keplerian gas velocities and could, in principle, explain the discrepancy in the stellar and gas-dynamics mass estimate.  In this paper, we extend this gas-dynamical model to also include non-trivial disk heights, which may also resolve the mass discrepancy independent of sub-Keplerian velocity components.  By combining the existing velocity measurements and the Event Horizon Telescope mass estimate, we place constraints on the gas disk inclination and sub-Keplerian fraction.  These constraints require the parsec-scale ionized gas disk to be misaligned with the milliarcsecond radio jet by at least $11^{\circ}$, and more typically $27^{\circ}$.  Modifications to the gas-dynamics model either by introducing sub-Keplerian velocities or thick disks produce further misalignment with the radio jet.  If the jet is produced in a Blandford--Znajek-type process, the angular momentum of the black hole is decoupled with the angular momentum of the large-scale gas feeding M87*.
